The mechanics of a chain or ring of spherical magnets

Strong magnets, such as neodymium-iron-boron magnets, are increasingly being manufactured as spheres. Because of their dipolar characters, these spheres can easily be arranged into long chains that exhibit mechanical properties reminiscent of elastic strings or rods. While simple formulations exist for the energy of a deformed elastic rod, it is not clear whether or not they are also appropriate for a chain of spherical magnets. In this paper, we use discrete-to-continuum asymptotic analysis to derive a continuum model for the energy of a deformed chain of magnets based on the magnetostatic interactions between individual spheres. We find that the mechanical properties of a chain of magnets differ significantly from those of an elastic rod: while both magnetic chains and elastic rods support bending by change of local curvature, nonlocal interaction terms also appear in the energy formulation for a magnetic chain. This continuum model for the energy of a chain of magnets is used to analyse small deformations of a circular ring of magnets and hence obtain theoretical predictions for the vibrational modes of a circular ring of magnets. Surprisingly, despite the contribution of nonlocal energy terms, we find that the vibrations of a circular ring of magnets are governed by the same equation that governs the vibrations of a circular elastic ring.

==> data-286.txt <==
# Energy within circle of magnets
# 
+3.00000000e+00 -1.25000000e+00
+4.00000000e+00 -1.67677670e+00
+5.00000000e+00 -1.91311896e+00
+6.00000000e+00 -2.05306261e+00
+7.00000000e+00 -2.14161218e+00
+8.00000000e+00 -2.20081919e+00
+9.00000000e+00 -2.24221721e+00
+1.00000000e+01 -2.27223687e+00
+1.10000000e+01 -2.29466920e+00
+1.20000000e+01 -2.31185768e+00
+1.30000000e+01 -2.32531063e+00
+1.40000000e+01 -2.33603283e+00
+1.50000000e+01 -2.34471382e+00
+1.60000000e+01 -2.35183914e+00
+1.70000000e+01 -2.35775849e+00
+1.80000000e+01 -2.36272880e+00
+1.90000000e+01 -2.36694218e+00
+2.00000000e+01 -2.37054460e+00
+2.10000000e+01 -2.37364851e+00
+2.20000000e+01 -2.37634167e+00
+2.30000000e+01 -2.37869338e+00
+2.40000000e+01 -2.38075895e+00
+2.50000000e+01 -2.38258291e+00


==> data-287.txt <==
# Asymptotic energy within circle of magnets
# 
+3.00000000e+00 -9.03140454e-01
+3.20000000e+00 -1.08489895e+00
+3.40000000e+00 -1.23553594e+00
+3.60000000e+00 -1.36177120e+00
+3.80000000e+00 -1.46860410e+00
+4.00000000e+00 -1.55981630e+00
+4.20000000e+00 -1.63831108e+00
+4.40000000e+00 -1.70634727e+00
+4.60000000e+00 -1.76570359e+00
+4.80000000e+00 -1.81779609e+00
+5.00000000e+00 -1.86376340e+00
+5.20000000e+00 -1.90452948e+00
+5.40000000e+00 -1.94085043e+00
+5.60000000e+00 -1.97334977e+00
+5.80000000e+00 -2.00254543e+00
+6.00000000e+00 -2.02887047e+00
+6.20000000e+00 -2.05268924e+00
+6.40000000e+00 -2.07431009e+00
+6.60000000e+00 -2.09399535e+00
+6.80000000e+00 -2.11196934e+00
+7.00000000e+00 -2.12842482e+00
+7.20000000e+00 -2.14352815e+00
+7.40000000e+00 -2.15742352e+00
+7.60000000e+00 -2.17023638e+00
+7.80000000e+00 -2.18207633e+00
+8.00000000e+00 -2.19303943e+00
+8.20000000e+00 -2.20321018e+00
+8.40000000e+00 -2.21266312e+00
+8.60000000e+00 -2.22146426e+00
+8.80000000e+00 -2.22967217e+00
+9.00000000e+00 -2.23733899e+00
+9.20000000e+00 -2.24451125e+00
+9.40000000e+00 -2.25123060e+00
+9.60000000e+00 -2.25753438e+00
+9.80000000e+00 -2.26345616e+00
+1.00000000e+01 -2.26902620e+00
+1.02000000e+01 -2.27427182e+00
+1.04000000e+01 -2.27921772e+00
+1.06000000e+01 -2.28388632e+00
+1.08000000e+01 -2.28829796e+00
+1.10000000e+01 -2.29247116e+00
+1.12000000e+01 -2.29642280e+00
+1.14000000e+01 -2.30016828e+00
+1.16000000e+01 -2.30372171e+00
+1.18000000e+01 -2.30709599e+00
+1.20000000e+01 -2.31030297e+00
+1.22000000e+01 -2.31335353e+00
+1.24000000e+01 -2.31625767e+00
+1.26000000e+01 -2.31902461e+00
+1.28000000e+01 -2.32166288e+00
+1.30000000e+01 -2.32418031e+00
+1.32000000e+01 -2.32658419e+00
+1.34000000e+01 -2.32888124e+00
+1.36000000e+01 -2.33107769e+00
+1.38000000e+01 -2.33317934e+00
+1.40000000e+01 -2.33519156e+00
+1.42000000e+01 -2.33711936e+00
+1.44000000e+01 -2.33896739e+00
+1.46000000e+01 -2.34074000e+00
+1.48000000e+01 -2.34244123e+00
+1.50000000e+01 -2.34407487e+00
+1.52000000e+01 -2.34564445e+00
+1.54000000e+01 -2.34715327e+00
+1.56000000e+01 -2.34860444e+00
+1.58000000e+01 -2.35000084e+00
+1.60000000e+01 -2.35134521e+00
+1.62000000e+01 -2.35264010e+00
+1.64000000e+01 -2.35388790e+00
+1.66000000e+01 -2.35509087e+00
+1.68000000e+01 -2.35625114e+00
+1.70000000e+01 -2.35737069e+00
+1.72000000e+01 -2.35845142e+00
+1.74000000e+01 -2.35949510e+00
+1.76000000e+01 -2.36050340e+00
+1.78000000e+01 -2.36147790e+00
+1.80000000e+01 -2.36242010e+00
+1.82000000e+01 -2.36333141e+00
+1.84000000e+01 -2.36421317e+00
+1.86000000e+01 -2.36506663e+00
+1.88000000e+01 -2.36589300e+00
+1.90000000e+01 -2.36669342e+00
+1.92000000e+01 -2.36746895e+00
+1.94000000e+01 -2.36822062e+00
+1.96000000e+01 -2.36894940e+00
+1.98000000e+01 -2.36965620e+00
+2.00000000e+01 -2.37034191e+00
+2.02000000e+01 -2.37100735e+00
+2.04000000e+01 -2.37165331e+00
+2.06000000e+01 -2.37228055e+00
+2.08000000e+01 -2.37288979e+00
+2.10000000e+01 -2.37348170e+00
+2.12000000e+01 -2.37405694e+00
+2.14000000e+01 -2.37461612e+00
+2.16000000e+01 -2.37515985e+00
+2.18000000e+01 -2.37568867e+00
+2.20000000e+01 -2.37620314e+00
+2.22000000e+01 -2.37670377e+00
+2.24000000e+01 -2.37719105e+00
+2.26000000e+01 -2.37766545e+00
+2.28000000e+01 -2.37812743e+00
+2.30000000e+01 -2.37857740e+00
+2.32000000e+01 -2.37901578e+00
+2.34000000e+01 -2.37944298e+00
+2.36000000e+01 -2.37985935e+00
+2.38000000e+01 -2.38026528e+00
+2.40000000e+01 -2.38066110e+00
+2.42000000e+01 -2.38104714e+00
+2.44000000e+01 -2.38142374e+00
+2.46000000e+01 -2.38179118e+00
+2.48000000e+01 -2.38214977e+00
+2.50000000e+01 -2.38249979e+00


==> data-290.txt <==
# Log of difference between asymptotic prediction and true value
# 
# log n         log ediff       
+1.09861229e+00 -1.05883535e+00
+1.38629436e+00 -2.14591987e+00
+1.60943791e+00 -3.00870483e+00
+1.79175947e+00 -3.72172733e+00
+1.94591015e+00 -4.32849677e+00
+2.07944154e+00 -4.85622965e+00
+2.19722458e+00 -5.32297428e+00
+2.30258509e+00 -5.74127567e+00
+2.39789527e+00 -6.12019140e+00
+2.48490665e+00 -6.46646788e+00
+2.56494936e+00 -6.78526156e+00
+2.63905733e+00 -7.08060047e+00
+2.70805020e+00 -7.35569003e+00
+2.77258872e+00 -7.61312222e+00
+2.83321334e+00 -7.85502234e+00
+2.89037176e+00 -8.08315450e+00
+2.94443898e+00 -8.29899894e+00
+2.99573227e+00 -8.50380970e+00
+3.04452244e+00 -8.69865845e+00
+3.09104245e+00 -8.88446815e+00
+3.13549422e+00 -9.06203932e+00
+3.17805383e+00 -9.23207076e+00
+3.21887582e+00 -9.39517605e+00


==> data-291.txt <==
# Fit for log of difference between asymptotic prediction and true value
# 
# log n         fit log ediff   
+6.93147181e-01 +6.89278089e-01
+7.88457360e-01 +3.08037369e-01
+8.75468737e-01 -4.00081386e-02
+9.55511445e-01 -3.60178969e-01
+1.02961942e+00 -6.56610858e-01
+1.09861229e+00 -9.32582344e-01
+1.16315081e+00 -1.19073643e+00
+1.22377543e+00 -1.43323492e+00
+1.28093385e+00 -1.66186857e+00
+1.33500107e+00 -1.87813746e+00
+1.38629436e+00 -2.08331063e+00
+1.43508453e+00 -2.27847129e+00
+1.48160454e+00 -2.46455135e+00
+1.52605630e+00 -2.64235840e+00
+1.56861592e+00 -2.81259686e+00
+1.60943791e+00 -2.97588484e+00
+1.64865863e+00 -3.13276769e+00
+1.68639895e+00 -3.28372900e+00
+1.72276660e+00 -3.42919958e+00
+1.75785792e+00 -3.56956486e+00
+1.79175947e+00 -3.70517107e+00
+1.82454929e+00 -3.83633036e+00
+1.85629799e+00 -3.96332515e+00
+1.88706965e+00 -4.08641179e+00
+1.91692261e+00 -4.20582364e+00
+1.94591015e+00 -4.32177379e+00
+1.97408103e+00 -4.43445729e+00
+2.00148000e+00 -4.54405319e+00
+2.02814825e+00 -4.65072618e+00
+2.05412373e+00 -4.75462812e+00
+2.07944154e+00 -4.85589936e+00
+2.10413415e+00 -4.95466981e+00
+2.12823171e+00 -5.05106001e+00
+2.15176220e+00 -5.14518200e+00
+2.17475172e+00 -5.23714008e+00
+2.19722458e+00 -5.32703150e+00
+2.21920348e+00 -5.41494713e+00
+2.24070969e+00 -5.50097195e+00
+2.26176310e+00 -5.58518558e+00
+2.28238239e+00 -5.66766273e+00
+2.30258509e+00 -5.74847356e+00
+2.32238772e+00 -5.82768407e+00
+2.34180581e+00 -5.90535641e+00
+2.36085400e+00 -5.98154919e+00
+2.37954613e+00 -6.05631773e+00
+2.39789527e+00 -6.12971428e+00
+2.41591378e+00 -6.20178830e+00
+2.43361336e+00 -6.27258661e+00
+2.45100510e+00 -6.34215358e+00
+2.46809953e+00 -6.41053132e+00
+2.48490665e+00 -6.47775979e+00
+2.50143595e+00 -6.54387700e+00
+2.51769647e+00 -6.60891908e+00
+2.53369681e+00 -6.67292045e+00
+2.54944517e+00 -6.73591387e+00
+2.56494936e+00 -6.79793062e+00
+2.58021683e+00 -6.85900051e+00
+2.59525471e+00 -6.91915202e+00
+2.61006979e+00 -6.97841236e+00
+2.62466859e+00 -7.03680756e+00
+2.63905733e+00 -7.09436251e+00
+2.65324196e+00 -7.15110105e+00
+2.66722821e+00 -7.20704602e+00
+2.68102153e+00 -7.26221930e+00
+2.69462718e+00 -7.31664191e+00
+2.70805020e+00 -7.37033399e+00
+2.72129543e+00 -7.42331490e+00
+2.73436751e+00 -7.47560323e+00
+2.74727091e+00 -7.52721685e+00
+2.76000994e+00 -7.57817295e+00
+2.77258872e+00 -7.62848808e+00
+2.78501124e+00 -7.67817816e+00
+2.79728133e+00 -7.72725853e+00
+2.80940270e+00 -7.77574397e+00
+2.82137889e+00 -7.82364873e+00
+2.83321334e+00 -7.87098657e+00
+2.84490938e+00 -7.91777072e+00
+2.85647021e+00 -7.96401401e+00
+2.86789890e+00 -8.00972880e+00
+2.87919846e+00 -8.05492702e+00
+2.89037176e+00 -8.09962022e+00
+2.90142159e+00 -8.14381957e+00
+2.91235066e+00 -8.18753585e+00
+2.92316158e+00 -8.23077951e+00
+2.93385687e+00 -8.27356067e+00
+2.94443898e+00 -8.31588911e+00
+2.95491028e+00 -8.35777431e+00
+2.96527307e+00 -8.39922545e+00
+2.97552957e+00 -8.44025145e+00
+2.98568194e+00 -8.48086094e+00
+2.99573227e+00 -8.52106228e+00
+3.00568260e+00 -8.56086361e+00
+3.01553490e+00 -8.60027279e+00
+3.02529108e+00 -8.63929749e+00
+3.03495299e+00 -8.67794514e+00
+3.04452244e+00 -8.71622294e+00
+3.05400118e+00 -8.75413792e+00
+3.06339092e+00 -8.79169688e+00
+3.07269331e+00 -8.82890645e+00
+3.08190997e+00 -8.86577307e+00
+3.09104245e+00 -8.90230300e+00
+3.10009229e+00 -8.93850234e+00
+3.10906096e+00 -8.97437702e+00
+3.11794991e+00 -9.00993281e+00
+3.12676054e+00 -9.04517533e+00
+3.13549422e+00 -9.08011005e+00
+3.14415228e+00 -9.11474230e+00
+3.15273602e+00 -9.14907728e+00
+3.16124671e+00 -9.18312004e+00
+3.16968558e+00 -9.21687551e+00
+3.17805383e+00 -9.25034851e+00
+3.18635263e+00 -9.28354372e+00
+3.19458313e+00 -9.31646572e+00
+3.20274644e+00 -9.34911896e+00
+3.21084365e+00 -9.38150780e+00
+3.21887582e+00 -9.41363649e+00
+3.22684399e+00 -9.44550917e+00
+3.23474917e+00 -9.47712989e+00
+3.24259235e+00 -9.50850260e+00
+3.25037449e+00 -9.53963116e+00
+3.25809654e+00 -9.57051934e+00
+3.26575941e+00 -9.60117083e+00
+3.27336401e+00 -9.63158923e+00
+3.28091122e+00 -9.66177805e+00
+3.28840189e+00 -9.69174074e+00
+3.29583687e+00 -9.72148065e+00
+3.30321697e+00 -9.75100108e+00
+3.31054301e+00 -9.78030524e+00
+3.31781577e+00 -9.80939628e+00
+3.32503602e+00 -9.83827727e+00
+3.33220451e+00 -9.86695123e+00
+3.33932198e+00 -9.89542110e+00
+3.34638915e+00 -9.92368977e+00
+3.35340672e+00 -9.95176006e+00
+3.36037539e+00 -9.97963474e+00
+3.36729583e+00 -1.00073165e+01
+3.37416871e+00 -1.00348080e+01
+3.38099467e+00 -1.00621119e+01
+3.38777436e+00 -1.00892306e+01
+3.39450839e+00 -1.01161668e+01
+3.40119738e+00 -1.01429227e+01
+3.40784192e+00 -1.01695009e+01
+3.41444261e+00 -1.01959036e+01
+3.42100001e+00 -1.02221332e+01
+3.42751469e+00 -1.02481919e+01
+3.43398720e+00 -1.02740820e+01
+3.44041809e+00 -1.02998056e+01
+3.44680789e+00 -1.03253648e+01
+3.45315712e+00 -1.03507617e+01
+3.45946629e+00 -1.03759983e+01
+3.46573590e+00 -1.04010768e+01
+3.47196645e+00 -1.04259990e+01
+3.47815842e+00 -1.04507669e+01
+3.48431229e+00 -1.04753823e+01
+3.49042852e+00 -1.04998473e+01
+3.49650756e+00 -1.05241634e+01

